SoK: Analysis techniques for WebAssembly

WebAssembly is a low-level bytecode language that allows high-level languages like C, C++, and Rust to be executed in the browser at near-native performance. In recent years, WebAssembly has gained widespread adoption is now natively supported by all modern browsers. However, vulnerabilities in memory-unsafe languages, like C and C++, can translate into vulnerabilities in WebAssembly binaries. Unfortunately, most WebAssembly binaries are compiled from such memory-unsafe languages, and these vulnerabilities have been shown to be practical in real-world scenarios. WebAssembly smart contracts have also been found to be vulnerable, causing significant financial loss. Additionally, WebAssembly has been used for malicious purposes like cryptojacking. To address these issues, several analysis techniques for WebAssembly binaries have been proposed. In this paper, we conduct a comprehensive literature review of these techniques and categorize them based on their analysis strategy and objectives. Furthermore, we compare and evaluate the techniques using quantitative data, highlighting their strengths and weaknesses. In addition, one of the main contributions of this paper is the identification of future research directions based on the thorough literature review conducted.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

